Numerical analysis of a constrained strain energy minimization problem

We consider a setting in which an evolving surface is implicitly characterized as the zero level of a level set function. Such an implicit surface does not encode any information about the path of a single point on the evolving surface. In the literature different approaches for determining a velocity that induces corresponding paths of points on the surface have been proposed. One of these is based on minimization of the strain energy functional. This then leads to a constrained minimization problem, which has a corresponding equivalent formulation as a saddle point problem. The main topic of this paper is a detailed analysis of this saddle point problem and of a finite element discretization of this problem. We derive well-posedness results for the continuous and discrete problems and optimal error estimates for a finite element discretization that uses standard $H^1$-conforming finite element spaces.

==> data/Error1.dat <==
Lx    p0p0l2v      p0p0h1v      p0p0h1l      p0p0l2l      p1p1l2v      p1p1h1v      p1p1h1l      p1p1l2l      p2p2l2v      p2p2h1v      p2p2h1l      p2p2l2l      hmax         
 0    2.9477e-04   1.0531e-03   1.9421e-03   3.6466e-04   3.4235e-05   1.2710e-04   2.9840e-04   4.5061e-05   4.8996e-15   1.1182e-14   2.6954e-15   1.1697e-15   6.3889e-01   
 1    6.3496e-05   2.5758e-04   4.8747e-04   8.9716e-05   1.8228e-06   1.3509e-05   3.3521e-05   3.6194e-06   7.4154e-15   1.6989e-14   4.5202e-15   2.0176e-15   3.1944e-01   
 2    1.6307e-05   6.6515e-05   1.2254e-04   2.2157e-05   1.1385e-07   1.0944e-06   2.7838e-06   2.2922e-07   2.9241e-14   6.6684e-14   1.5236e-14   5.6526e-15   1.5972e-01   
 3    4.1528e-06   1.6872e-05   3.0684e-05   5.5227e-06   7.1919e-09   7.9353e-08   2.0427e-07   1.4298e-08   2.2196e-14   5.0818e-14   2.8000e-14   1.4072e-14   7.9861e-02   
 4    1.0438e-06   4.2359e-06   7.6741e-06   1.3796e-06   4.5160e-10   5.4183e-09   1.4043e-08   8.9209e-10   6.5454e-13   1.4926e-12   2.9127e-13   9.9637e-14   3.9930e-02   
 5    2.6133e-07   1.0602e-06   1.9187e-06   3.4484e-07   2.8473e-11   3.6103e-10   9.4054e-10   5.5728e-11   2.1402e-12   4.8803e-12   9.5546e-13   3.2312e-13   1.9965e-02   



==> data/Error2.dat <==
Lx    p1p1l2v      p1p1h1v      p1p1h1l      p1p1l2l      p2p2l2v      p2p2h1v      p2p2h1l      p2p2l2l      hmax         
 0    2.0663e+00   1.4058e+01   4.5720e+01   7.3618e+00   1.8639e-01   2.1663e+00   7.6851e+00   9.4280e-01   6.3889e-01   
 1    5.8078e-01   6.7374e+00   2.1934e+01   1.8843e+00   1.8484e-02   4.9822e-01   1.8232e+00   1.2038e-01   3.1944e-01   
 2    1.5477e-01   3.2660e+00   1.0719e+01   4.7909e-01   2.4039e-03   1.2664e-01   4.8096e-01   2.5308e-02   1.5972e-01   
 3    3.9566e-02   1.6012e+00   5.2832e+00   1.2087e-01   3.0737e-04   3.1859e-02   1.2512e-01   5.3339e-03   7.9861e-02   
 4    9.9562e-03   7.9182e-01   2.6193e+00   3.0738e-02   3.8823e-05   8.1603e-03   3.1879e-02   6.5959e-04   3.9930e-02   
 5    2.4935e-03   3.9359e-01   1.3037e+00   8.1865e-03   5.5502e-06   2.6563e-03   8.8063e-03   4.9542e-04   1.9965e-02   



==> data/Error3.dat <==
Lx    p1p1l2v      p1p1h1v      p1p1h1l      p1p1l2l      p2p2l2v      p2p2h1v      p2p2h1l      p2p2l2l      hmax         
 0    1.3894e-01   8.3923e-01   1.7658e+00   4.7892e-01   1.5438e-02   1.8048e-01   4.8202e-01   1.6278e-01   6.3889e-01   
 1    3.6753e-02   3.9709e-01   7.6186e-01   1.2301e-01   1.3235e-03   4.1873e-02   7.1910e-02   1.1062e-02   3.1944e-01   
 2    9.4701e-03   1.9235e-01   3.4967e-01   3.1927e-02   1.8688e-04   1.1009e-02   1.9020e-02   2.5107e-03   1.5972e-01   
 3    2.3958e-03   9.4254e-02   1.6649e-01   8.0238e-03   2.4569e-05   2.7993e-03   4.7915e-03   5.4518e-04   7.9861e-02   
 4    6.0140e-04   4.6589e-02   8.1135e-02   1.9519e-03   3.1278e-06   7.2695e-04   1.1503e-03   6.7136e-05   3.9930e-02   
 5    1.5056e-04   2.3153e-02   4.0016e-02   4.2837e-04   4.8619e-07   2.5831e-04   3.9323e-04   5.1561e-05   1.9965e-02   



==> data/Error4.dat <==
Lx    p1p1l2v      p1p1h1v      p1p1h1l      p1p1l2l      p2p2l2v      p2p2h1v      p2p2h1l      p2p2l2l      hmax         
 0    2.7611e-01   1.4302e+00   6.1731e+00   1.7451e+00   1.6740e-02   1.4615e-01   6.4610e+00   1.7941e+00   1.1045e+00   
 1    8.2388e-02   6.8860e-01   6.4164e+00   1.7876e+00   2.2439e-03   3.6168e-02   6.4969e+00   1.8100e+00   5.5224e-01   
 2    2.2111e-02   3.3060e-01   6.4790e+00   1.8041e+00   2.8912e-04   9.0031e-03   6.4999e+00   1.8112e+00   2.7612e-01   
 3    5.6723e-03   1.6079e-01   6.4948e+00   1.8093e+00   3.6647e-05   2.2445e-03   6.5001e+00   1.8113e+00   1.3806e-01   
 4    1.4304e-03   7.9123e-02   6.4988e+00   1.8108e+00   4.6115e-06   5.6022e-04   6.5001e+00   1.8113e+00   6.9030e-02   
 5    3.5856e-04   3.9224e-02   6.4998e+00   1.8112e+00   5.7835e-07   1.3993e-04   6.5001e+00   1.8113e+00   3.4515e-02   



==> data/Error5.dat <==
Lx    p1p1l2v      p1p1h1v      p1p1h1l      p1p1l2l      p2p2l2v      p2p2h1v      p2p2h1l      p2p2l2l      hmax         
 0    1.0305e+01   5.6622e+01   4.1061e+04   1.6587e+04   1.3659e+01   5.8475e+01   4.0953e+04   1.6525e+04   1.1045e+00   
 1    1.0739e+01   2.3740e+02   5.1021e+04   1.6670e+04   1.0554e+01   2.3718e+02   5.0921e+04   1.6622e+04   5.5224e-01   
 2    7.7967e+00   1.7586e+02   4.7549e+04   1.6601e+04   1.1965e+01   1.8450e+02   4.7206e+04   1.6469e+04   2.7612e-01   
 3    1.3602e+01   4.5979e+02   5.0475e+04   1.6384e+04   8.4437e+00   4.3943e+02   5.0334e+04   1.6344e+04   1.3806e-01   
 4    4.1036e+02   3.6109e+03   5.0737e+04   1.5835e+04   2.1336e+01   1.0091e+03   2.4322e+04   6.6999e+03   6.9030e-02   
 5    2.9183e+01   3.3231e+03   1.2603e+05   3.7393e+04   1.5689e+01   3.0255e+03   2.7112e+04   5.4080e+03   3.4515e-02   



==> data/Error6.dat <==
Lx    p1p1l2v      p1p1h1v      p1p1h1l      p1p1l2l      p2p2l2v      p2p2h1v      p2p2h1l      p2p2l2l      p3p3l2v      p3p3h1v      p3p3h1l      p3p3l2l      hmax         
 0    3.6092e+00   1.9506e+01   5.9995e+01   1.2244e+01   6.1571e-01   5.3250e+00   1.4970e+01   1.6585e+00   6.5111e-02   9.5773e-01   3.3321e+00   2.9443e-01   9.3242e-01   
 1    1.2965e+00   1.0216e+01   2.9482e+01   2.9116e+00   8.1884e-02   1.4231e+00   4.5165e+00   3.0482e-01   8.6217e-03   2.3408e-01   1.1558e+00   8.2555e-02   4.6621e-01   
 2    3.7548e-01   5.0016e+00   1.4683e+01   7.9323e-01   1.2055e-02   4.0318e-01   1.5612e+00   8.3963e-02   2.4827e-03   1.0597e-01   6.0482e-01   3.1975e-02   2.3311e-01   
 3    9.8904e-02   2.4413e+00   7.3281e+00   2.2582e-01   2.6644e-03   1.4409e-01   7.1508e-01   3.1361e-02   9.6464e-04   6.3821e-02   3.5790e-01   1.2733e-02   1.1655e-01   
 4    2.5341e-02   1.2045e+00   3.6887e+00   7.2432e-02   9.4045e-04   7.3339e-02   4.0116e-01   1.2445e-02   3.8506e-04   4.0634e-02   2.2340e-01   5.0032e-03   5.8277e-02   
 5    6.5442e-03   6.0072e-01   1.8773e+00   2.6596e-02   3.7112e-04   4.5974e-02   2.4457e-01   4.8912e-03   1.4762e-04   2.6752e-02   1.3461e-01   1.8589e-03   2.9138e-02   



==> data/Meta1.txt <==
Params(example=Rotation
 domain=[-4/3,4/3]^2
 hole=Holetype: Circle with circle params [0, 0.2] 

 href=1
 h0=1
 maxref=5)

==> data/Meta2.txt <==
Params(example=Biconcave
 domain=[-4/3,4/3]^2
 hole=Holetype: Circle with circle params [0, 0.2] 

 href=0.005
 h0=1
 maxref=5)

==> data/Meta3.txt <==
Params(example=Shrinking
 domain=[-4/3,4/3]^2
 hole=Holetype: Circle with circle params [0, 0.2] 

 href=0.005
 h0=1
 maxref=5)

==> data/Meta4.txt <==
Params(example=synthetic
 domain=[-4/3,4/3]^2
 hole=None
 href=1
 h0=1
 maxref=5)

==> data/Meta5.txt <==
Params(example=Biconcave
 domain=[-4/3,4/3]^2
 hole=None
 href=0.01
 h0=1
 maxref=5)

==> data/Meta6.txt <==
Params(example=Biconcave
 domain=[-4/3,4/3]^2
 hole=Holetype: rect with corners [[-0.4, -0.4], [0.4, 0.4]]
 href=0.007
 h0=1
 maxref=5)

==> data/func_level_set.dat <==
-0.6766917293233083 -0.49727196256338224
-0.686704631112473 -0.4962406015037595
-0.6867167919799501 -0.49623932920947805
-0.6967418546365916 -0.4949558279366122
-0.706766917293233 -0.4934556688741054
-0.7167919799498748 -0.49173910317066594
-0.7268170426065164 -0.4898065763591735
-0.736842105263158 -0.48765871820186113
-0.742924484235866 -0.4862155388471179
-0.7468671679197996 -0.48526633764885363
-0.7568922305764412 -0.4826067013692694
-0.7669172932330828 -0.47972827605849466
-0.7769423558897244 -0.47663243216820594
-0.7782595191143554 -0.4761904761904763
-0.7869674185463659 -0.47322743767641706
-0.7969924812030076 -0.4695874987430937
-0.8058649887397428 -0.46616541353383467
-0.8070175438596493 -0.46571467062451044
-0.8170426065162908 -0.46150705620695487
-0.8270676691729324 -0.45707870205811174
-0.8290624260538206 -0.45614035087719307
-0.837092731829574 -0.45231103106878184
-0.8471177944862156 -0.4472905175555726
-0.849333827329023 -0.44611528822055146
-0.8571428571428572 -0.44191736297471773
-0.8671679197994988 -0.43628263946863255
-0.8674914386656172 -0.43609022556390986
-0.8771929824561404 -0.43024145789572643
-0.8838272194262327 -0.42606516290726826
-0.887218045112782 -0.42390115190672023
-0.8972431077694236 -0.41719553097762213
-0.8988884692605824 -0.41604010025062665
-0.9072681704260652 -0.41007392879972226
-0.9127295212369102 -0.40601503759398505
-0.9172932330827068 -0.4025754351089371
-0.9256613754443201 -0.39598997493734345
-0.9273182957393484 -0.3946672935435405
-0.93734335839599 -0.3863024533419573
-0.9377298988639714 -0.38596491228070184
-0.9473684210526316 -0.37742551262099877
-0.9489752654344309 -0.37593984962406024
-0.9573934837092732 -0.36804029010517314
-0.959563578987936 -0.36591478696741864
-0.9674185463659148 -0.3581032982879654
-0.9695508520422955 -0.35588972431077703
-0.9774436090225564 -0.3475668987618975
-0.9789898690691785 -0.34586466165413543
-0.987468671679198 -0.3363786671587321
-0.9879301731240688 -0.3358395989974938
-0.9963517010539741 -0.3258145363408523
-0.9974937343358397 -0.3244299569101893
-1.0043132722906931 -0.3157894736842106
-1.0075187969924813 -0.3116541205706696
-1.0118874784528917 -0.305764411027569
-1.0175438596491229 -0.29799419422429213
-1.019114642864648 -0.2957393483709274
-1.0259407061499055 -0.2857142857142858
-1.0275689223057642 -0.28326560946077073
-1.0323862794853054 -0.2756892230576442
-1.037593984962406 -0.26732072352044206
-1.0385798782216953 -0.2656641604010026
-1.0443748330739129 -0.255639097744361
-1.0476190476190477 -0.24987957614005746
-1.049915480373375 -0.2456140350877194
-1.055151944454352 -0.2355889724310778
-1.0576441102756893 -0.23066553310604074
-1.0601109608183816 -0.2255639097744362
-1.0647956949498378 -0.21553884711779459
-1.0676691729323309 -0.20916912242464014
-1.0692436838964858 -0.20551378446115298
-1.073388571087809 -0.19548872180451138
-1.0773774163697862 -0.18546365914786977
-1.0776942355889725 -0.18462756652570222
-1.081015559980591 -0.17543859649122817
-1.0844744054893982 -0.16541353383458657
-1.087719298245614 -0.15552627654764425
-1.0877624268472499 -0.15538847117794496
-1.0907134762804933 -0.14536340852130336
-1.0934930246764467 -0.13533834586466176
-1.0960961815872234 -0.12531328320802015
-1.0977443609022557 -0.11848068848040585
-1.0984777735892783 -0.11528822055137855
-1.100596902776608 -0.10526315789473695
-1.1025358644936505 -0.09523809523809534
-1.1042912003087306 -0.08521303258145374
-1.1058597449276548 -0.07518796992481214
-1.1072386420910665 -0.06516290726817053
-1.1077694235588973 -0.0606729598605345
-1.1083913222435051 -0.05513784461152893
-1.1093320639346844 -0.04511278195488733
-1.110086692223537 -0.03508771929824572
-1.1106538553758714 -0.02506265664160412
-1.1110325334872035 -0.015037593984962516
-1.1112220436979368 -0.005012531328320913
-1.1112220436979368 0.005012531328320691
-1.1110325334872035 0.015037593984962072
-1.1106538553758714 0.025062656641603898
-1.110086692223537 0.03508771929824572
-1.1093320639346844 0.045112781954887105
-1.1083913222435051 0.055137844611528486
-1.1077694235588973 0.060672959860534184
-1.1072386420910665 0.06516290726817031
-1.1058597449276548 0.07518796992481214
-1.1042912003087306 0.08521303258145352
-1.1025358644936505 0.0952380952380949
-1.100596902776608 0.10526315789473673
-1.0984777735892783 0.11528822055137855
-1.0977443609022557 0.11848068848040579
-1.0960961815872234 0.12531328320801993
-1.0934930246764472 0.1353383458646613
-1.0907134762804933 0.14536340852130314
-1.0877624268472499 0.15538847117794496
-1.087719298245614 0.15552627654764425
-1.0844744054893982 0.16541353383458635
-1.0810155599805913 0.17543859649122773
-1.0776942355889725 0.18462756652570209
-1.0773774163697862 0.18546365914786955
-1.073388571087809 0.19548872180451138
-1.0692436838964858 0.20551378446115276
-1.0676691729323309 0.20916912242463984
-1.0647956949498378 0.21553884711779414
-1.060110960818382 0.22556390977443597
-1.0576441102756893 0.2306655331060411
-1.055151944454352 0.2355889724310778
-1.049915480373375 0.24561403508771917
-1.0476190476190477 0.24987957614005712
-1.0443748330739129 0.25563909774436055
-1.0385798782216953 0.2656641604010024
-1.037593984962406 0.2673207235204419
-1.0323862794853054 0.2756892230576442
-1.0275689223057642 0.2832656094607705
-1.0259407061499055 0.2857142857142856
-1.0191146428646485 0.29573934837092697
-1.0175438596491229 0.2979941942242925
-1.0118874784528922 0.3057644110275688
-1.0075187969924815 0.3116541205706699
-1.0043132722906931 0.3157894736842106
-0.9974937343358397 0.32442995691018967
-0.9963517010539745 0.325814536340852
-0.987930173124069 0.3358395989974934
-0.987468671679198 0.33637866715873205
-0.9789898690691787 0.3458646616541352
-0.9774436090225564 0.3475668987618976
-0.9695508520422955 0.35588972431077703
-0.9674185463659148 0.35810329828796544
-0.9595635789879363 0.3659147869674184
-0.9573934837092732 0.36804029010517314
-0.9489752654344312 0.3759398496240598
-0.9473684210526316 0.37742551262099866
-0.9377298988639718 0.3859649122807016
-0.93734335839599 0.38630245334195734
-0.9273182957393484 0.39466729354354046
-0.9256613754443201 0.39598997493734345
-0.9172932330827068 0.4025754351089372
-0.9127295212369105 0.40601503759398483
-0.9072681704260652 0.4100739287997224
-0.8988884692605831 0.4160401002506262
-0.8972431077694236 0.41719553097762213
-0.887218045112782 0.4239011519067203
-0.8838272194262331 0.4260651629072681
-0.8771929824561404 0.43024145789572643
-0.8674914386656172 0.43609022556390986
-0.8671679197994988 0.4362826394686326
-0.8571428571428572 0.4419173629747176
-0.8493338273290234 0.44611528822055124
-0.8471177944862156 0.44729051755557264
-0.837092731829574 0.4523110310687818
-0.829062426053821 0.4561403508771926
-0.8270676691729324 0.4570787020581115
-0.8170426065162908 0.46150705620695487
-0.8070175438596492 0.46571467062451044
-0.8058649887397433 0.46616541353383445
-0.7969924812030076 0.4695874987430937
-0.786967418546366 0.47322743767641706
-0.7782595191143554 0.4761904761904763
-0.7769423558897244 0.47663243216820594
-0.7669172932330828 0.4797282760584948
-0.7568922305764412 0.48260670136926953
-0.7468671679197996 0.4852663376488538
-0.7429244842358678 0.48621553884711766
-0.736842105263158 0.4876587182018613
-0.7268170426065164 0.48980657635917363
-0.7167919799498748 0.491739103170666
-0.7067669172932333 0.4934556688741055
-0.6967418546365916 0.49495582793661225
-0.6867167919799501 0.4962393292094781
-0.6867046311124773 0.496240601503759
-0.6766917293233083 0.49727196256338224
-0.6666666666666667 0.4980947676935528
-0.6566416040100251 0.49870823136056447
-0.6466165413533835 0.49911302748272657
-0.6365914786967419 0.4993100673838893
-0.6265664160401003 0.4993005092362598
-0.6165413533834587 0.4990857673166633
-0.6065162907268171 0.4986675210276026
-0.5964912280701755 0.49804772363196176
-0.5864661654135339 0.4972286106478166
-0.5767122079554419 0.49624060150375904
-0.5764411027568923 0.49621175358705827
-0.5664160401002507 0.49496036002631294
-0.5563909774436091 0.49351129705588587
-0.5463659147869675 0.491868062456576
-0.5363408521303259 0.490034484218434
-0.5263157894736843 0.488014726103636
-0.5181005044752913 0.48621553884711766
-0.5162907268170427 0.4857991762800783
-0.5062656641604011 0.483337161517015
-0.4962406015037595 0.4806969578948697
-0.4862155388471179 0.4778842579548509
-0.4804810994518996 0.4761904761904763
-0.4761904761904763 0.4748591568095468
-0.46616541353383467 0.471607299819503
-0.45614035087719307 0.4681960739211901
-0.4503936843418773 0.46616541353383445
-0.44611528822055146 0.4645771825372501
-0.43609022556390986 0.4607345219847588
-0.42606516290726826 0.4567500347735384
-0.42456415932004254 0.4561403508771926
-0.41604010025062665 0.45250307384378907
-0.40601503759398505 0.4481043873456586
-0.40157015381959393 0.44611528822055124
-0.39598997493734345 0.4434917309923711
-0.38596491228070184 0.43869074205703895
-0.3806183295893619 0.43609022556390986
-0.37593984962406024 0.43369929332169777
-0.36591478696741864 0.4285133164721644
-0.361228249586546 0.42606516290726804
-0.35588972431077703 0.4231348548618216
-0.34586466165413543 0.4175872109594107
-0.3430769904628096 0.4160401002506262
-0.3358395989974938 0.41181937295989446
-0.3259411288801626 0.40601503759398483
-0.32581453634085217 0.40593701500298657
-0.3157894736842106 0.3997872899678201
-0.30959822361309536 0.39598997493734345
-0.305764411027569 0.3935184067817665
-0.2957393483709274 0.38708818197325423
-0.2939716190880135 0.3859649122807016
-0.2857142857142858 0.38044969504455894
-0.27890522378316607 0.3759398496240598
-0.2756892230576442 0.3737003119470774
-0.2656641604010026 0.3668071462695398
-0.26434443565866816 0.3659147869674184
-0.255639097744361 0.35972576987666366
-0.2501530501817913 0.35588972431077703
-0.2456140350877194 0.35255167467199644
-0.23634069120287218 0.3458646616541352
-0.2355889724310778 0.3452943704767485
-0.2255639097744362 0.33787731923960646
-0.2227374858111029 0.3358395989974934
-0.21553884711779459 0.3303791346560214
-0.2093473402930296 0.325814536340852
-0.20551378446115298 0.322839843857411
-0.19613333249985987 0.31578947368421056
-0.19548872180451138 0.3152793225031202
-0.18546365914786977 0.30763558183744494
-0.1829114489738863 0.3057644110275688
-0.17543859649122817 0.29999467575259875
-0.16968635753970335 0.29573934837092697
-0.16541353383458657 0.29240891454118234
-0.1564098687944404 0.2857142857142856
-0.15538847117794496 0.284913650124677
-0.14536340852130336 0.2774637334708178
-0.14283439257327799 0.2756892230576442
-0.13533834586466176 0.27014281770463544
-0.128893733857691 0.2656641604010024
-0.12531328320802015 0.2630384655857093
-0.11528822055137855 0.2561822217026618
-0.1144291499185259 0.25563909774436055
-0.10526315789473695 0.249521442644788
-0.09888476813491083 0.24561403508771917
-0.09523809523809534 0.24325358883644493
-0.08521303258145374 0.23736780680747344
-0.08182858150589029 0.2355889724310778
-0.07518796992481214 0.23189884997808854
-0.06516290726817053 0.22698962855484284
-0.06178471376168053 0.22556390977443597
-0.05513784461152893 0.22259586331899606
-0.04511278195488733 0.21884599302003688
-0.03508771929824572 0.21583122705201485
-0.03379492428720638 0.21553884711779414
-0.02506265664160412 0.21344834184428985
-0.015037593984962516 0.21184419189010611
-0.005012531328320913 0.21104079070936357
0.005012531328320691 0.21104079070936357
0.015037593984962072 0.21184419189010603
0.025062656641603894 0.21344834184428974
0.03379492428720641 0.21553884711779414
0.03508771929824572 0.21583122705201485
0.045112781954887105 0.21884599302003677
0.05513784461152849 0.22259586331899603
0.06178471376168043 0.22556390977443597
0.06516290726817031 0.22698962855484273
0.07518796992481214 0.23189884997808854
0.08182858150589045 0.2355889724310778
0.08521303258145352 0.2373678068074732
0.0952380952380949 0.24325358883644477
0.09888476813491077 0.24561403508771917
0.10526315789473673 0.24952144264478776
0.11442914991852592 0.25563909774436055
0.11528822055137855 0.2561822217026618
0.12531328320801993 0.26303846558570904
0.12889373385769104 0.2656641604010024
0.1353383458646613 0.27014281770463533
0.14283439257327804 0.2756892230576442
0.14536340852130314 0.27746373347081754
0.15538847117794496 0.284913650124677
0.15640986879444044 0.2857142857142856
0.16541353383458635 0.292408914541182
0.16968635753970335 0.29573934837092697
0.17543859649122773 0.2999946757525985
0.1829114489738864 0.3057644110275688
0.18546365914786955 0.30763558183744466
0.19548872180451138 0.3152793225031202
0.1961333324998599 0.3157894736842106
0.20551378446115276 0.32283984385741094
0.20934734029302943 0.325814536340852
0.21553884711779414 0.3303791346560211
0.2227374858111027 0.3358395989974934
0.22556390977443597 0.3378773192396064
0.2355889724310778 0.3452943704767485
0.23634069120287216 0.3458646616541352
0.24561403508771917 0.3525516746719964
0.250153050181791 0.35588972431077703
0.25563909774436055 0.35972576987666366
0.2643444356586679 0.3659147869674184
0.2656641604010024 0.3668071462695398
0.2756892230576442 0.3737003119470774
0.2789052237831661 0.3759398496240598
0.2857142857142856 0.38044969504455867
0.29397161908801356 0.3859649122807016
0.29573934837092697 0.3870881819732539
0.3057644110275688 0.3935184067817662
0.30959822361309547 0.39598997493734345
0.3157894736842106 0.3997872899678201
0.325814536340852 0.4059370150029865
0.32594112888016247 0.4060150375939849
0.3358395989974934 0.41181937295989435
0.3430769904628097 0.4160401002506262
0.3458646616541352 0.4175872109594104
0.35588972431077703 0.4231348548618216
0.361228249586546 0.42606516290726804
0.3659147869674184 0.4285133164721643
0.3759398496240598 0.43369929332169765
0.3806183295893617 0.43609022556390986
0.3859649122807016 0.4386907420570389
0.39598997493734345 0.4434917309923711
0.4015701538195938 0.44611528822055124
0.40601503759398483 0.44810438734565855
0.4160401002506262 0.45250307384378896
0.42456415932004277 0.4561403508771926
0.42606516290726804 0.4567500347735382
0.43609022556390986 0.4607345219847588
0.44611528822055124 0.4645771825372503
0.45039368434187704 0.46616541353383445
0.4561403508771926 0.46819607392119006
0.46616541353383445 0.4716072998195028
0.4761904761904763 0.4748591568095468
0.48048109945189993 0.4761904761904763
0.48621553884711766 0.47788425795485057
0.49624060150375904 0.48069695789486966
0.5062656641604009 0.4833371615170147
0.5162907268170427 0.4857991762800783
0.5181005044752911 0.48621553884711766
0.5263157894736841 0.48801472610363616
0.5363408521303255 0.4900344842184339
0.5463659147869673 0.49186806245657594
0.5563909774436091 0.49351129705588587
0.5664160401002505 0.49496036002631283
0.5764411027568919 0.49621175358705816
0.5767122079554428 0.49624060150375904
0.5864661654135337 0.4972286106478163
0.5964912280701755 0.49804772363196176
0.6065162907268169 0.4986675210276026
0.6165413533834583 0.49908576731666315
0.6265664160401001 0.49930050923625974
0.6365914786967419 0.4993100673838893
0.6466165413533833 0.49911302748272646
0.6566416040100247 0.4987082313605646
0.6666666666666665 0.49809476769355276
0.6766917293233083 0.49727196256338224
0.686704631112477 0.496240601503759
0.6867167919799498 0.4962393292094781
0.6967418546365911 0.4949558279366123
0.7067669172932329 0.49345566887410536
0.7167919799498748 0.491739103170666
0.7268170426065161 0.4898065763591738
0.7368421052631575 0.48765871820186124
0.7429244842358667 0.48621553884711766
0.7468671679197993 0.4852663376488535
0.7568922305764412 0.48260670136926953
0.7669172932330826 0.47972827605849505
0.7769423558897239 0.4766324321682064
0.7782595191143562 0.4761904761904763
0.7869674185463658 0.4732274376764173
0.7969924812030076 0.4695874987430937
0.8058649887397431 0.46616541353383445
0.807017543859649 0.46571467062451044
0.8170426065162903 0.4615070562069552
0.8270676691729322 0.4570787020581117
0.8290624260538211 0.4561403508771926
0.837092731829574 0.4523110310687818
0.8471177944862154 0.44729051755557286
0.8493338273290237 0.44611528822055124
0.8571428571428568 0.4419173629747181
0.8671679197994986 0.43628263946863277
0.8674914386656173 0.43609022556390986
0.8771929824561404 0.43024145789572643
0.8838272194262332 0.42606516290726804
0.8872180451127818 0.4239011519067205
0.8972431077694232 0.41719553097762235
0.898888469260583 0.4160401002506262
0.907268170426065 0.4100739287997226
0.9127295212369106 0.40601503759398483
0.9172932330827068 0.4025754351089372
0.9256613754443203 0.39598997493734345
0.9273182957393482 0.3946672935435407
0.9373433583959896 0.3863024533419578
0.9377298988639717 0.3859649122807016
0.9473684210526314 0.3774255126209989
0.9489752654344312 0.3759398496240598
0.9573934837092732 0.36804029010517314
0.9595635789879364 0.3659147869674184
0.9674185463659146 0.35810329828796583
0.9695508520422957 0.35588972431077703
0.977443609022556 0.34756689876189806
0.9789898690691787 0.3458646616541352
0.9874686716791978 0.33637866715873227
0.987930173124069 0.3358395989974934
0.9963517010539746 0.325814536340852
0.9974937343358397 0.32442995691018967
1.0043132722906931 0.3157894736842106
1.007518796992481 0.31165412057067027
1.0118874784528924 0.3057644110275688
1.0175438596491224 0.2979941942242933
1.0191146428646487 0.29573934837092697
1.0259407061499057 0.2857142857142856
1.0275689223057642 0.28326560946077095
1.0323862794853054 0.2756892230576442
1.037593984962406 0.2673207235204419
1.0385798782216953 0.2656641604010024
1.0443748330739129 0.25563909774436055
1.0476190476190474 0.24987957614005743
1.049915480373375 0.24561403508771917
1.055151944454352 0.23558897243107782
1.0576441102756888 0.230665533106042
1.060110960818382 0.22556390977443597
1.0647956949498378 0.21553884711779414
1.0676691729323307 0.2091691224246405
1.069243683896486 0.20551378446115276
1.0733885710878093 0.19548872180451138
1.0773774163697865 0.18546365914786955
1.0776942355889725 0.18462756652570209
1.0810155599805913 0.17543859649122773
1.0844744054893982 0.16541353383458635
1.0877192982456139 0.15552627654764506
1.0877624268472499 0.15538847117794496
1.0907134762804933 0.14536340852130314
1.0934930246764472 0.1353383458646613
1.0960961815872237 0.12531328320801993
1.0977443609022552 0.11848068848040798
1.0984777735892783 0.11528822055137855
1.100596902776608 0.10526315789473673
1.102535864493651 0.0952380952380949
1.1042912003087308 0.08521303258145352
1.1058597449276546 0.07518796992481214
1.107238642091066 0.06516290726817031
1.107769423558897 0.06067295986053575
1.108391322243505 0.055137844611528486
1.1093320639346844 0.045112781954887105
1.1100866922235368 0.03508771929824572
1.1106538553758716 0.025062656641603898
1.1110325334872035 0.015037593984962072
1.1112220436979368 0.005012531328320691
1.1112220436979368 -0.005012531328320913
1.1110325334872035 -0.015037593984962516
1.1106538553758716 -0.02506265664160412
1.1100866922235368 -0.03508771929824572
1.1093320639346844 -0.04511278195488733
1.108391322243505 -0.05513784461152893
1.107769423558897 -0.06067295986053607
1.107238642091066 -0.06516290726817053
1.1058597449276546 -0.07518796992481214
1.1042912003087308 -0.08521303258145374
1.1025358644936505 -0.09523809523809534
1.100596902776608 -0.10526315789473695
1.0984777735892783 -0.11528822055137855
1.0977443609022552 -0.11848068848040805
1.0960961815872237 -0.12531328320802015
1.0934930246764467 -0.13533834586466176
1.0907134762804933 -0.14536340852130336
1.0877624268472499 -0.15538847117794496
1.0877192982456139 -0.15552627654764506
1.0844744054893982 -0.16541353383458657
1.081015559980591 -0.17543859649122817
1.0776942355889725 -0.18462756652570222
1.0773774163697865 -0.18546365914786977
1.0733885710878093 -0.19548872180451138
1.069243683896486 -0.20551378446115298
1.0676691729323307 -0.2091691224246408
1.0647956949498378 -0.21553884711779459
1.0601109608183816 -0.2255639097744362
1.0576441102756888 -0.23066553310604165
1.055151944454352 -0.23558897243107782
1.049915480373375 -0.2456140350877194
1.0476190476190474 -0.24987957614005774
1.0443748330739129 -0.255639097744361
1.0385798782216953 -0.2656641604010026
1.037593984962406 -0.26732072352044206
1.0323862794853054 -0.2756892230576442
1.0275689223057642 -0.2832656094607711
1.0259407061499057 -0.2857142857142858
1.019114642864648 -0.2957393483709274
1.0175438596491224 -0.2979941942242928
1.0118874784528917 -0.305764411027569
1.007518796992481 -0.31165412057067
1.0043132722906931 -0.3157894736842106
0.9974937343358397 -0.3244299569101893
0.996351701053974 -0.3258145363408522
0.9879301731240687 -0.3358395989974938
0.9874686716791978 -0.3363786671587324
0.9789898690691785 -0.34586466165413543
0.977443609022556 -0.34756689876189806
0.9695508520422957 -0.35588972431077703
0.9674185463659146 -0.35810329828796583
0.959563578987936 -0.36591478696741864
0.9573934837092732 -0.36804029010517314
0.9489752654344309 -0.37593984962406024
0.9473684210526314 -0.377425512620999
0.9377298988639715 -0.38596491228070184
0.9373433583959896 -0.3863024533419577
0.9273182957393482 -0.3946672935435407
0.9256613754443203 -0.39598997493734345
0.9172932330827068 -0.4025754351089371
0.9127295212369102 -0.40601503759398505
0.907268170426065 -0.41007392879972254
0.8988884692605823 -0.41604010025062665
0.8972431077694232 -0.4171955309776223
0.8872180451127818 -0.4239011519067205
0.8838272194262329 -0.42606516290726826
0.8771929824561404 -0.43024145789572643
0.8674914386656173 -0.43609022556390986
0.8671679197994986 -0.4362826394686328
0.8571428571428568 -0.4419173629747181
0.8493338273290232 -0.44611528822055146
0.8471177944862154 -0.44729051755557275
0.837092731829574 -0.45231103106878184
0.8290624260538202 -0.45614035087719307
0.8270676691729322 -0.45707870205811163
0.8170426065162903 -0.4615070562069553
0.8070175438596491 -0.46571467062451033
0.8058649887397424 -0.46616541353383467
0.7969924812030076 -0.4695874987430937
0.7869674185463658 -0.47322743767641723
0.7782595191143562 -0.4761904761904763
0.7769423558897239 -0.47663243216820633
0.7669172932330826 -0.479728276058495
0.7568922305764412 -0.4826067013692694
0.7468671679197993 -0.48526633764885374
0.7429244842358658 -0.4862155388471179
0.7368421052631575 -0.487658718201861
0.7268170426065161 -0.4898065763591737
0.7167919799498748 -0.49173910317066594
0.7067669172932329 -0.4934556688741054
0.6967418546365911 -0.4949558279366123
0.6867167919799498 -0.49623932920947805
0.6867046311124728 -0.4962406015037595
0.6766917293233083 -0.49727196256338224
0.6666666666666665 -0.49809476769355276
0.6566416040100247 -0.4987082313605646
0.6466165413533833 -0.49911302748272646
0.6365914786967419 -0.4993100673838893
0.6265664160401001 -0.49930050923625974
0.6165413533834583 -0.49908576731666315
0.6065162907268169 -0.49866752102760253
0.5964912280701755 -0.49804772363196176
0.5864661654135337 -0.49722861064781626
0.5767122079554473 -0.4962406015037595
0.5764411027568919 -0.4962117535870581
0.5664160401002505 -0.49496036002631283
0.5563909774436091 -0.4935112970558859
0.5463659147869673 -0.4918680624565759
0.5363408521303255 -0.490034484218434
0.5263157894736841 -0.48801472610363594
0.5181005044752932 -0.4862155388471179
0.5162907268170427 -0.48579917628007807
0.5062656641604009 -0.4833371615170149
0.49624060150375904 -0.48069695789486955
0.48621553884711766 -0.4778842579548506
0.48048109945189993 -0.4761904761904763
0.4761904761904763 -0.4748591568095468
0.46616541353383445 -0.4716072998195029
0.4561403508771926 -0.46819607392119
0.45039368434187776 -0.46616541353383467
0.44611528822055124 -0.4645771825372502
0.43609022556390986 -0.4607345219847587
0.42606516290726804 -0.4567500347735384
0.4245641593200433 -0.45614035087719307
0.4160401002506262 -0.45250307384378896
0.40601503759398483 -0.4481043873456585
0.4015701538195945 -0.44611528822055146
0.3959899749373434 -0.44349173099237105
0.3859649122807016 -0.43869074205703884
0.3806183295893617 -0.43609022556390986
0.3759398496240598 -0.43369929332169765
0.3659147869674184 -0.4285133164721643
0.3612282495865464 -0.42606516290726826
0.35588972431077703 -0.42313485486182156
0.3458646616541352 -0.41758721095941037
0.3430769904628106 -0.41604010025062665
0.3358395989974934 -0.41181937295989424
0.32594112888016286 -0.40601503759398505
0.325814536340852 -0.40593701500298646
0.3157894736842106 -0.3997872899678201
0.30959822361309547 -0.39598997493734345
0.3057644110275688 -0.3935184067817663
0.29573934837092697 -0.3870881819732539
0.29397161908801406 -0.38596491228070184
0.2857142857142856 -0.3804496950445587
0.2789052237831665 -0.37593984962406024
0.2756892230576442 -0.3737003119470775
0.2656641604010024 -0.3668071462695397
0.2643444356586684 -0.36591478696741864
0.25563909774436055 -0.3597257698766636
0.250153050181791 -0.35588972431077703
0.24561403508771917 -0.3525516746719964
0.23634069120287254 -0.34586466165413543
0.2355889724310778 -0.3452943704767485
0.22556390977443597 -0.33787731923960623
0.2227374858111036 -0.3358395989974938
0.21553884711779414 -0.330379134656021
0.20934734029302987 -0.3258145363408522
0.20551378446115276 -0.3228398438574109
0.1961333324998599 -0.3157894736842106
0.19548872180451138 -0.3152793225031202
0.18546365914786955 -0.3076355818374448
0.1829114489738865 -0.305764411027569
0.17543859649122773 -0.29999467575259847
0.16968635753970387 -0.2957393483709274
0.16541353383458635 -0.29240891454118206
0.1564098687944409 -0.2857142857142858
0.15538847117794496 -0.28491365012467695
0.14536340852130314 -0.27746373347081754
0.14283439257327804 -0.2756892230576442
0.1353383458646613 -0.2701428177046353
0.12889373385769137 -0.2656641604010026
0.12531328320801993 -0.26303846558570904
0.11528822055137855 -0.2561822217026618
0.11442914991852661 -0.255639097744361
0.10526315789473673 -0.24952144264478776
0.09888476813491115 -0.24561403508771942
0.0952380952380949 -0.24325358883644477
0.08521303258145352 -0.2373678068074732
0.08182858150589045 -0.2355889724310778
0.07518796992481214 -0.23189884997808852
0.06516290726817031 -0.22698962855484264
0.061784713761681126 -0.2255639097744362
0.055137844611528486 -0.22259586331899603
0.045112781954887105 -0.2188459930200367
0.03508771929824572 -0.21583122705201482
0.033794924287208504 -0.21553884711779459
0.025062656641603898 -0.21344834184428962
0.015037593984962072 -0.21184419189010595
0.005012531328320691 -0.21104079070936352
-0.005012531328320913 -0.21104079070936352
-0.015037593984962518 -0.21184419189010606
-0.02506265664160412 -0.21344834184428974
-0.03379492428720848 -0.21553884711779459
-0.03508771929824572 -0.21583122705201482
-0.04511278195488733 -0.21884599302003682
-0.05513784461152893 -0.22259586331899603
-0.06178471376168115 -0.2255639097744362
-0.06516290726817053 -0.22698962855484278
-0.07518796992481214 -0.23189884997808852
-0.08182858150589029 -0.2355889724310778
-0.08521303258145374 -0.23736780680747344
-0.09523809523809534 -0.243253588836445
-0.09888476813491112 -0.2456140350877194
-0.10526315789473695 -0.24952144264478798
-0.1144291499185266 -0.255639097744361
-0.11528822055137855 -0.2561822217026618
-0.12531328320802015 -0.2630384655857093
-0.1288937338576913 -0.2656641604010026
-0.13533834586466176 -0.27014281770463544
-0.14283439257327799 -0.2756892230576442
-0.14536340852130336 -0.2774637334708178
-0.15538847117794496 -0.28491365012467695
-0.1564098687944409 -0.2857142857142858
-0.16541353383458657 -0.29240891454118234
-0.16968635753970385 -0.2957393483709274
-0.17543859649122817 -0.29999467575259886
-0.18291144897388667 -0.305764411027569
-0.18546365914786977 -0.3076355818374448
-0.19548872180451138 -0.3152793225031202
-0.19613333249985987 -0.31578947368421056
-0.20551378446115298 -0.322839843857411
-0.20934734029303004 -0.3258145363408522
-0.21553884711779459 -0.33037913465602126
-0.22273748581110347 -0.3358395989974938
-0.2255639097744362 -0.3378773192396065
-0.2355889724310778 -0.3452943704767485
-0.2363406912028725 -0.34586466165413543
-0.2456140350877194 -0.3525516746719965
-0.2501530501817913 -0.35588972431077703
-0.255639097744361 -0.3597257698766637
-0.26434443565866844 -0.36591478696741864
-0.2656641604010026 -0.3668071462695398
-0.2756892230576442 -0.3737003119470775
-0.2789052237831666 -0.37593984962406024
-0.2857142857142858 -0.3804496950445589
-0.29397161908801395 -0.38596491228070184
-0.2957393483709274 -0.38708818197325423
-0.305764411027569 -0.3935184067817664
-0.30959822361309536 -0.39598997493734345
-0.3157894736842106 -0.3997872899678201
-0.3258145363408522 -0.4059370150029865
-0.32594112888016313 -0.406015037593985
-0.3358395989974938 -0.41181937295989435
-0.3430769904628105 -0.41604010025062665
-0.34586466165413543 -0.41758721095941065
-0.35588972431077703 -0.42313485486182156
-0.3612282495865465 -0.42606516290726826
-0.36591478696741864 -0.4285133164721644
-0.37593984962406024 -0.4336992933216978
-0.3806183295893619 -0.43609022556390986
-0.38596491228070184 -0.43869074205703895
-0.3959899749373434 -0.44349173099237105
-0.4015701538195945 -0.44611528822055146
-0.40601503759398505 -0.4481043873456586
-0.41604010025062665 -0.45250307384378907
-0.42456415932004365 -0.45614035087719307
-0.42606516290726826 -0.45675003477353837
-0.43609022556390986 -0.4607345219847587
-0.44611528822055146 -0.4645771825372501
-0.4503936843418782 -0.46616541353383467
-0.45614035087719307 -0.4681960739211901
-0.46616541353383467 -0.471607299819503
-0.4761904761904763 -0.4748591568095468
-0.4804810994518996 -0.4761904761904763
-0.4862155388471179 -0.4778842579548509
-0.4962406015037595 -0.48069695789486966
-0.5062656641604011 -0.48333716151701483
-0.5162907268170427 -0.48579917628007807
-0.5181005044752931 -0.4862155388471179
-0.5263157894736843 -0.48801472610363616
-0.5363408521303259 -0.4900344842184341
-0.5463659147869675 -0.491868062456576
-0.5563909774436091 -0.4935112970558859
-0.5664160401002507 -0.49496036002631294
-0.5764411027568923 -0.4962117535870583
-0.5767122079554458 -0.4962406015037594
-0.5864661654135339 -0.49722861064781654
-0.5964912280701755 -0.49804772363196176
-0.6065162907268171 -0.4986675210276026
-0.6165413533834587 -0.4990857673166633
-0.6265664160401003 -0.4993005092362598
-0.6365914786967419 -0.4993100673838893
-0.6466165413533835 -0.49911302748272657
-0.6566416040100251 -0.4987082313605645
-0.6666666666666667 -0.4980947676935528
-0.6766917293233083 -0.49727196256338224



==> data/phi_level_set.dat <==
-0.05513784461152893 -0.9980194235588972
-0.06187745003534399 -0.9974937343358397
-0.06516290726817053 -0.997234880129617
-0.07518796992481214 -0.9963133844712793
-0.08521303258145374 -0.9952602465760361
-0.09523809523809534 -0.9940754664438876
-0.10526315789473695 -0.9927590440748336
-0.11528822055137855 -0.9913109794688741
-0.12531328320802015 -0.9897312726260095
-0.13533834586466176 -0.9880199235462394
-0.1383369137128531 -0.987468671679198
-0.14536340852130336 -0.9861637512147716
-0.15538847117794496 -0.9841689683392154
-0.16541353383458657 -0.982041199938622
-0.17543859649122817 -0.9797804460129916
-0.18522534969903368 -0.9774436090225564
-0.18546365914786977 -0.9773861199390227
-0.19548872180451138 -0.9748333462522285
-0.20551378446115298 -0.9721462160556029
-0.21553884711779459 -0.969324729349146
-0.2220038733196628 -0.9674185463659148
-0.2255639097744362 -0.966357952172097
-0.2355889724310778 -0.9632355628654972
-0.2456140350877194 -0.9599774175020885
-0.2532465779834199 -0.9573934837092732
-0.255639097744361 -0.9565749901068461
-0.2656641604010026 -0.9530081783405883
-0.2756892230576442 -0.9493041815063975
-0.2807413451210442 -0.9473684210526316
-0.2857142857142858 -0.9454427291633337
-0.2957393483709274 -0.9414220391404041
-0.3055700147805408 -0.93734335839599
-0.305764411027569 -0.9372618373891717
-0.3157894736842106 -0.9329176435712937
-0.3258145363408522 -0.9284333144689682
-0.328231709810657 -0.9273182957393484
-0.3358395989974938 -0.9237707039337473
-0.34586466165413543 -0.9189543151356652
-0.34922333305791936 -0.9172932330827068
-0.35588972431077703 -0.913960037456278
-0.36591478696741864 -0.908804290947148
-0.368820960926224 -0.9072681704260652
-0.37593984962406024 -0.9034635199108882
-0.38596491228070184 -0.8979608744082428
-0.3872390542431026 -0.8972431077694236
-0.39598997493734345 -0.892258032722255
-0.40461610757663385 -0.887218045112782
-0.40601503759398505 -0.8863914046479836
-0.41604010025062665 -0.8803194064707223
-0.42107902540233366 -0.8771929824561404
-0.42606516290726826 -0.8740637513323539
-0.43609022556390986 -0.8676223604989485
-0.43678142033405176 -0.8671679197994988
-0.44611528822055146 -0.8609598123215012
-0.4517265385686437 -0.8571428571428572
-0.45614035087719307 -0.8541051157305026
-0.4660721620103771 -0.8471177944862156
-0.46616541353383467 -0.8470514082826112
-0.4761904761904763 -0.8397593686597445
-0.4797801796157059 -0.837092731829574
-0.4862155388471179 -0.8322545822387293
-0.4929739970019239 -0.8270676691729324
-0.4962406015037595 -0.8245300751879698
-0.505686331212647 -0.8170426065162909
-0.5062656641604011 -0.8165777097063646
-0.5162907268170427 -0.8083720102725949
-0.5179136821343299 -0.8070175438596492
-0.5263157894736843 -0.7999177631578946
-0.5297123432674574 -0.7969924812030076
-0.5363408521303259 -0.7912114146124805
-0.5411168590993152 -0.786967418546366
-0.5463659147869675 -0.7822432684274789
-0.5521487284645179 -0.7769423558897244
-0.5563909774436091 -0.7730031246948541
-0.5628279145666364 -0.7669172932330828
-0.5664160401002507 -0.7634802466693047
-0.573172979682675 -0.7568922305764412
-0.5764411027568923 -0.7536633249791145
-0.5832012059326035 -0.7468671679197996
-0.5864661654135339 -0.7435404389351759
-0.5929287037672406 -0.736842105263158
-0.5964912280701755 -0.7330990146599374
-0.6023705096073516 -0.7268170426065164
-0.6065162907268171 -0.7223257797270954
-0.6115406738788964 -0.7167919799498748
-0.6165413533834587 -0.7112067139680185
-0.6204523405287411 -0.7067669172932332
-0.6265664160401003 -0.6997269960615824
-0.629117818967443 -0.6967418546365916
-0.6365914786967419 -0.6878709454796411
-0.6375486492673993 -0.68671679197995
-0.6457422100925391 -0.6766917293233083
-0.6466165413533835 -0.6756059925934238
-0.6537045275911673 -0.6666666666666667
-0.6566416040100251 -0.6629063188273714
-0.6614606154079838 -0.6566416040100251
-0.6666666666666667 -0.6497696163485636
-0.6690197077078459 -0.6466165413533835
-0.6763859994417731 -0.6365914786967419
-0.6766917293233085 -0.6361687950033814
-0.6835350536975924 -0.6265664160401003
-0.68671679197995 -0.6220298730697711
-0.6905104176271224 -0.6165413533834587
-0.6967418546365916 -0.6073780763383868
-0.6973195351014898 -0.6065162907268171
-0.7039294665234515 -0.5964912280701755
-0.7067669172932332 -0.5921148209506817
-0.7103776505184956 -0.5864661654135339
-0.7166772565215856 -0.5764411027568923
-0.7167919799498748 -0.5762553313107329
-0.7227838560075401 -0.5664160401002507
-0.7268170426065164 -0.559674856784819
-0.7287548428500121 -0.5563909774436091
-0.7345649423875811 -0.5463659147869675
-0.736842105263158 -0.5423640118815556
-0.7402230889072994 -0.5363408521303259
-0.7457462523251996 -0.5263157894736843
-0.7468671679197996 -0.5242420956236744
-0.7511078979500032 -0.5162907268170427
-0.7563517768780926 -0.5062656641604011
-0.7568922305764412 -0.5052117794486215
-0.761432300386594 -0.4962406015037595
-0.7664042444167097 -0.4862155388471179
-0.7669172932330828 -0.48515951336675006
-0.7712181302406866 -0.4761904761904763
-0.7759252026169319 -0.4661654135338347
-0.7769423558897244 -0.4639519995641276
-0.7804861018423771 -0.45614035087719307
-0.7849350941456203 -0.44611528822055146
-0.786967418546366 -0.44143170426065137
-0.7892558806949213 -0.43609022556390986
-0.7934533265978969 -0.42606516290726826
-0.7969924812030076 -0.41741108724191406
-0.7975461490264122 -0.41604010025062665
-0.8014983371891266 -0.40601503759398505
-0.8053541305186042 -0.39598997493734345
-0.8070175438596492 -0.39155420602788993
-0.809087652654904 -0.38596491228070184
-0.8127054340504634 -0.37593984962406024
-0.8162280106724552 -0.36591478696741864
-0.8170426065162908 -0.3635320941241993
-0.8196235193988725 -0.35588972431077703
-0.8229150502898898 -0.34586466165413543
-0.8261125374411639 -0.3358395989974938
-0.8270676691729324 -0.3327542340700233
-0.8291900975794444 -0.3258145363408522
-0.8321632394238608 -0.3157894736842106
-0.8350434705856392 -0.305764411027569
-0.837092731829574 -0.29839390142021693
-0.8378220046453129 -0.2957393483709274
-0.840484338134714 -0.2857142857142858
-0.8430548670210324 -0.2756892230576442
-0.845533591304268 -0.2656641604010026
-0.8471177944862156 -0.2590105070368226
-0.8479110672609125 -0.255639097744361
-0.8501791809841346 -0.2456140350877194
-0.8523565701584277 -0.2355889724310778
-0.8544432347837919 -0.2255639097744362
-0.8564391748602274 -0.21553884711779459
-0.8571428571428572 -0.21183613796395678
-0.8583304190709331 -0.20551378446115298
-0.8601238113172017 -0.19548872180451138
-0.861827533951157 -0.18546365914786977
-0.8634415869727987 -0.17543859649122817
-0.864965970382127 -0.16541353383458657
-0.866400684179142 -0.15538847117794496
-0.8671679197994988 -0.14967000835421845
-0.8677390868860922 -0.14536340852130336
-0.8689800318656943 -0.13533834586466176
-0.8701323379181818 -0.12531328320802015
-0.871196005043555 -0.11528822055137855
-0.8721710332418136 -0.10526315789473695
-0.8730574225129579 -0.09523809523809534
-0.8738551728569877 -0.08521303258145374
-0.874564284273903 -0.07518796992481214
-0.875184756763704 -0.06516290726817053
-0.8757165903263906 -0.05513784461152892
-0.8761597849619627 -0.04511278195488733
-0.8765143406704204 -0.03508771929824572
-0.8767802574517637 -0.02506265664160412
-0.8769575353059926 -0.015037593984962516
-0.877046174233107 -0.005012531328320913
-0.877046174233107 0.005012531328320692
-0.8769575353059926 0.015037593984962072
-0.8767802574517639 0.0250626566416039
-0.8765143406704204 0.03508771929824572
-0.8761597849619627 0.045112781954887105
-0.8757165903263906 0.055137844611528486
-0.875184756763704 0.06516290726817031
-0.874564284273903 0.07518796992481214
-0.8738551728569877 0.08521303258145352
-0.8730574225129579 0.0952380952380949
-0.8721710332418137 0.10526315789473673
-0.871196005043555 0.11528822055137855
-0.8701323379181818 0.12531328320801993
-0.8689800318656943 0.1353383458646613
-0.8677390868860924 0.14536340852130314
-0.8671679197994988 0.14967000835421834
-0.866400684179142 0.15538847117794496
-0.8649659703821271 0.16541353383458635
-0.8634415869727987 0.17543859649122773
-0.861827533951157 0.18546365914786955
-0.8601238113172017 0.19548872180451138
-0.8583304190709332 0.20551378446115276
-0.8571428571428572 0.21183613796395687
-0.8564391748602275 0.21553884711779414
-0.854443234783792 0.22556390977443594
-0.8523565701584277 0.2355889724310778
-0.8501791809841346 0.24561403508771917
-0.8479110672609126 0.25563909774436055
-0.8471177944862156 0.25901050703682255
-0.8455335913042681 0.2656641604010024
-0.8430548670210324 0.2756892230576442
-0.840484338134714 0.2857142857142856
-0.837822004645313 0.29573934837092697
-0.837092731829574 0.298393901420217
-0.8350434705856393 0.3057644110275688
-0.8321632394238608 0.3157894736842106
-0.8291900975794444 0.325814536340852
-0.8270676691729324 0.3327542340700234
-0.826112537441164 0.3358395989974934
-0.8229150502898899 0.3458646616541352
-0.8196235193988725 0.35588972431077703
-0.8170426065162908 0.3635320941241991
-0.8162280106724551 0.36591478696741836
-0.8127054340504634 0.3759398496240598
-0.8090876526549041 0.3859649122807016
-0.8070175438596492 0.39155420602788993
-0.8053541305186042 0.39598997493734345
-0.8014983371891267 0.40601503759398483
-0.7975461490264123 0.4160401002506262
-0.7969924812030076 0.417411087241914
-0.7934533265978969 0.426065162907268
-0.7892558806949213 0.43609022556390986
-0.786967418546366 0.44143170426065137
-0.7849350941456206 0.44611528822055124
-0.7804861018423772 0.4561403508771926
-0.7769423558897245 0.4639519995641276
-0.775925202616932 0.46616541353383445
-0.7712181302406866 0.4761904761904763
-0.7669172932330828 0.4851595133667501
-0.7664042444167098 0.48621553884711766
-0.7614323003865942 0.49624060150375904
-0.7568922305764412 0.5052117794486215
-0.7563517768780927 0.5062656641604009
-0.7511078979500032 0.5162907268170427
-0.7468671679197996 0.5242420956236744
-0.7457462523251998 0.5263157894736841
-0.7402230889072996 0.5363408521303255
-0.736842105263158 0.5423640118815556
-0.7345649423875813 0.5463659147869673
-0.7287548428500121 0.5563909774436091
-0.7268170426065164 0.559674856784819
-0.7227838560075404 0.5664160401002505
-0.7167919799498748 0.5762553313107328
-0.7166772565215858 0.5764411027568919
-0.7103776505184957 0.5864661654135337
-0.7067669172932332 0.5921148209506816
-0.7039294665234515 0.5964912280701755
-0.69731953510149 0.6065162907268169
-0.6967418546365916 0.6073780763383868
-0.6905104176271226 0.6165413533834583
-0.68671679197995 0.6220298730697711
-0.6835350536975924 0.6265664160401001
-0.6766917293233083 0.6361687950033815
-0.6763859994417731 0.6365914786967419
-0.6690197077078461 0.6466165413533833
-0.6666666666666667 0.6497696163485636
-0.6614606154079841 0.6566416040100247
-0.6566416040100251 0.6629063188273713
-0.6537045275911674 0.6666666666666665
-0.6466165413533834 0.6756059925934238
-0.6457422100925391 0.6766917293233083
-0.6375486492673994 0.6867167919799497
-0.6365914786967419 0.687870945479641
-0.6291178189674433 0.6967418546365911
-0.6265664160401003 0.6997269960615824
-0.6204523405287413 0.7067669172932329
-0.6165413533834587 0.7112067139680185
-0.6115406738788964 0.7167919799498748
-0.6065162907268171 0.7223257797270954
-0.6023705096073518 0.7268170426065161
-0.5964912280701755 0.7330990146599374
-0.5929287037672412 0.7368421052631575
-0.5864661654135339 0.7435404389351757
-0.5832012059326035 0.7468671679197993
-0.5764411027568923 0.7536633249791145
-0.573172979682675 0.7568922305764412
-0.5664160401002507 0.7634802466693047
-0.5628279145666366 0.7669172932330826
-0.5563909774436091 0.773003124694854
-0.5521487284645183 0.7769423558897239
-0.5463659147869675 0.7822432684274788
-0.5411168590993154 0.7869674185463658
-0.5363408521303259 0.7912114146124805
-0.5297123432674574 0.7969924812030076
-0.5263157894736843 0.7999177631578946
-0.5179136821343301 0.807017543859649
-0.5162907268170427 0.8083720102725951
-0.5062656641604011 0.8165777097063647
-0.5056863312126474 0.8170426065162903
-0.49624060150375954 0.8245300751879698
-0.49297399700192407 0.8270676691729322
-0.4862155388471179 0.8322545822387293
-0.4797801796157059 0.837092731829574
-0.4761904761904763 0.8397593686597445
-0.4661654135338346 0.8470514082826112
-0.46607216201037743 0.8471177944862154
-0.45614035087719307 0.8541051157305026
-0.45172653856864436 0.8571428571428568
-0.44611528822055146 0.8609598123215013
-0.4367814203340522 0.8671679197994986
-0.43609022556390986 0.8676223604989485
-0.42606516290726826 0.8740637513323539
-0.42107902540233366 0.8771929824561404
-0.41604010025062665 0.8803194064707222
-0.40601503759398505 0.8863914046479835
-0.4046161075766341 0.8872180451127818
-0.39598997493734345 0.8922580327222551
-0.3872390542431035 0.8972431077694232
-0.38596491228070184 0.8979608744082428
-0.37593984962406024 0.9034635199108882
-0.3688209609262243 0.907268170426065
-0.36591478696741864 0.908804290947148
-0.35588972431077703 0.913960037456278
-0.34922333305791936 0.9172932330827068
-0.34586466165413543 0.9189543151356652
-0.3358395989974938 0.9237707039337473
-0.3282317098106576 0.9273182957393482
-0.3258145363408522 0.928433314468968
-0.3157894736842106 0.9329176435712938
-0.305764411027569 0.9372618373891718
-0.3055700147805419 0.9373433583959897
-0.2957393483709274 0.9414220391404042
-0.2857142857142858 0.9454427291633338
-0.28074134512104476 0.9473684210526314
-0.2756892230576442 0.9493041815063975
-0.2656641604010026 0.9530081783405884
-0.255639097744361 0.9565749901068461
-0.2532465779834199 0.9573934837092732
-0.2456140350877194 0.9599774175020884
-0.2355889724310778 0.9632355628654969
-0.2255639097744362 0.9663579521720969
-0.2220038733196632 0.9674185463659146
-0.21553884711779459 0.969324729349146
-0.20551378446115298 0.9721462160556029
-0.19548872180451138 0.9748333462522285
-0.18546365914786977 0.9773861199390228
-0.18522534969903556 0.9774436090225561
-0.17543859649122817 0.9797804460129916
-0.16541353383458657 0.982041199938622
-0.15538847117794496 0.9841689683392154
-0.14536340852130333 0.9861637512147716
-0.1383369137128543 0.9874686716791978
-0.13533834586466176 0.9880199235462392
-0.12531328320802015 0.9897312726260095
-0.11528822055137855 0.9913109794688743
-0.10526315789473695 0.9927590440748334
-0.09523809523809534 0.9940754664438876
-0.08521303258145374 0.9952602465760361
-0.07518796992481214 0.9963133844712793
-0.06516290726817053 0.9972348801296169
-0.06187745003534399 0.9974937343358397
-0.05513784461152893 0.9980194235588972
-0.04511278195488733 0.998671052631579
-0.03508771929824572 0.9991923558897243
-0.02506265664160412 0.9995833333333333
-0.015037593984962516 0.999843984962406
-0.005012531328320913 0.9999743107769423
0.005012531328320691 0.9999743107769423
0.015037593984962072 0.999843984962406
0.025062656641603898 0.9995833333333333
0.03508771929824572 0.9991923558897243
0.045112781954887105 0.998671052631579
0.055137844611528486 0.9980194235588974
0.06187745003534488 0.9974937343358397
0.06516290726817031 0.9972348801296171
0.07518796992481214 0.9963133844712793
0.0852130325814535 0.9952602465760361
0.0952380952380949 0.9940754664438876
0.10526315789473673 0.9927590440748335
0.11528822055137855 0.9913109794688743
0.12531328320801993 0.9897312726260095
0.1353383458646613 0.9880199235462394
0.13833691371285434 0.9874686716791978
0.14536340852130314 0.9861637512147716
0.15538847117794496 0.9841689683392154
0.16541353383458635 0.982041199938622
0.17543859649122773 0.9797804460129917
0.18522534969903537 0.9774436090225561
0.18546365914786953 0.9773861199390228
0.19548872180451138 0.9748333462522285
0.20551378446115276 0.9721462160556029
0.21553884711779414 0.9693247293491462
0.22200387331966331 0.9674185463659146
0.22556390977443594 0.9663579521720969
0.2355889724310778 0.9632355628654969
0.24561403508771917 0.9599774175020886
0.2532465779834199 0.9573934837092732
0.25563909774436055 0.9565749901068461
0.2656641604010024 0.9530081783405884
0.2756892230576442 0.9493041815063975
0.2807413451210448 0.9473684210526314
0.2857142857142856 0.9454427291633338
0.29573934837092697 0.9414220391404043
0.305570014780542 0.9373433583959896
0.3057644110275688 0.9372618373891719
0.3157894736842106 0.9329176435712938
0.325814536340852 0.9284333144689683
0.32823170981065763 0.9273182957393482
0.3358395989974934 0.9237707039337476
0.3458646616541352 0.9189543151356653
0.3492233330579194 0.9172932330827068
0.35588972431077703 0.913960037456278
0.3659147869674184 0.9088042909471481
0.36882096092622435 0.907268170426065
0.3759398496240598 0.9034635199108885
0.3859649122807016 0.8979608744082428
0.38723905424310345 0.8972431077694232
0.39598997493734345 0.8922580327222551
0.4046161075766341 0.8872180451127818
0.4060150375939849 0.8863914046479836
0.4160401002506262 0.8803194064707225
0.42107902540233355 0.8771929824561404
0.426065162907268 0.8740637513323539
0.43609022556390986 0.8676223604989485
0.4367814203340522 0.8671679197994986
0.44611528822055124 0.8609598123215015
0.4517265385686444 0.8571428571428568
0.45614035087719257 0.8541051157305029
0.4660721620103774 0.8471177944862154
0.4661654135338344 0.8470514082826114
0.4761904761904763 0.8397593686597445
0.4797801796157059 0.837092731829574
0.48621553884711766 0.8322545822387294
0.49297399700192407 0.8270676691729322
0.49624060150375904 0.8245300751879703
0.5056863312126475 0.8170426065162903
0.5062656641604009 0.8165777097063649
0.5162907268170427 0.8083720102725951
0.5179136821343301 0.807017543859649
0.5263157894736841 0.7999177631578949
0.5297123432674573 0.7969924812030076
0.5363408521303255 0.7912114146124809
0.5411168590993154 0.7869674185463658
0.5463659147869673 0.7822432684274792
0.5521487284645183 0.7769423558897239
0.5563909774436091 0.773003124694854
0.5628279145666366 0.7669172932330826
0.5664160401002505 0.7634802466693049
0.573172979682675 0.7568922305764412
0.5764411027568919 0.7536633249791148
0.5832012059326035 0.7468671679197993
0.5864661654135337 0.7435404389351759
0.5929287037672412 0.7368421052631575
0.5964912280701755 0.7330990146599374
0.6023705096073517 0.7268170426065161
0.6065162907268169 0.7223257797270957
0.6115406738788964 0.7167919799498748
0.6165413533834583 0.7112067139680192
0.6204523405287413 0.7067669172932329
0.6265664160401001 0.6997269960615827
0.6291178189674433 0.6967418546365911
0.6365914786967419 0.687870945479641
0.6375486492673994 0.6867167919799497
0.645742210092539 0.6766917293233083
0.6466165413533833 0.675605992593424
0.6537045275911674 0.6666666666666665
0.6566416040100247 0.6629063188273718
0.6614606154079841 0.6566416040100247
0.6666666666666665 0.649769616348564
0.6690197077078461 0.6466165413533833
0.6763859994417732 0.6365914786967419
0.6766917293233083 0.6361687950033815
0.6835350536975925 0.6265664160401001
0.6867167919799497 0.6220298730697713
0.6905104176271227 0.6165413533834583
0.6967418546365911 0.6073780763383875
0.69731953510149 0.6065162907268169
0.7039294665234515 0.5964912280701755
0.7067669172932329 0.592114820950682
0.7103776505184958 0.5864661654135337
0.716677256521586 0.5764411027568919
0.7167919799498748 0.5762553313107328
0.7227838560075404 0.5664160401002505
0.7268170426065161 0.5596748567848193
0.7287548428500122 0.5563909774436091
0.7345649423875813 0.5463659147869673
0.7368421052631575 0.5423640118815563
0.7402230889072996 0.5363408521303255
0.7457462523251998 0.5263157894736841
0.7468671679197992 0.5242420956236747
0.7511078979500032 0.5162907268170427
0.7563517768780927 0.5062656641604009
0.7568922305764412 0.5052117794486215
0.7614323003865943 0.49624060150375904
0.7664042444167098 0.48621553884711766
0.7669172932330826 0.48515951336675056
0.7712181302406866 0.4761904761904763
0.775925202616932 0.46616541353383445
0.7769423558897239 0.46395199956412847
0.7804861018423772 0.4561403508771926
0.7849350941456206 0.44611528822055124
0.7869674185463658 0.4414317042606519
0.7892558806949213 0.43609022556390986
0.7934533265978969 0.42606516290726804
0.7969924812030076 0.417411087241914
0.7975461490264123 0.4160401002506262
0.8014983371891267 0.40601503759398483
0.805354130518604 0.39598997493734345
0.807017543859649 0.3915542060278905
0.8090876526549041 0.3859649122807016
0.8127054340504635 0.3759398496240598
0.8162280106724552 0.3659147869674184
0.8170426065162903 0.3635320941242006
0.8196235193988725 0.35588972431077703
0.8229150502898899 0.3458646616541352
0.826112537441164 0.3358395989974934
0.8270676691729322 0.3327542340700241
0.8291900975794444 0.325814536340852
0.8321632394238607 0.3157894736842106
0.8350434705856393 0.3057644110275688
0.837092731829574 0.298393901420217
0.837822004645313 0.29573934837092697
0.840484338134714 0.2857142857142856
0.8430548670210324 0.2756892230576442
0.8455335913042681 0.2656641604010024
0.8471177944862154 0.2590105070368234
0.8479110672609126 0.25563909774436055
0.8501791809841346 0.24561403508771917
0.8523565701584277 0.2355889724310778
0.854443234783792 0.22556390977443597
0.8564391748602276 0.21553884711779414
0.8571428571428568 0.2118361379639594
0.8583304190709331 0.20551378446115276
0.8601238113172018 0.19548872180451138
0.861827533951157 0.18546365914786955
0.8634415869727987 0.17543859649122773
0.8649659703821271 0.16541353383458635
0.866400684179142 0.15538847117794496
0.8671679197994986 0.14967000835422
0.8677390868860924 0.14536340852130314
0.8689800318656944 0.1353383458646613
0.8701323379181818 0.12531328320801993
0.871196005043555 0.11528822055137855
0.8721710332418137 0.10526315789473673
0.8730574225129579 0.0952380952380949
0.8738551728569878 0.08521303258145352
0.8745642842739031 0.07518796992481214
0.8751847567637041 0.06516290726817031
0.8757165903263906 0.055137844611528486
0.8761597849619629 0.045112781954887105
0.8765143406704206 0.03508771929824572
0.8767802574517638 0.025062656641603898
0.8769575353059927 0.015037593984962072
0.877046174233107 0.005012531328320692
0.877046174233107 -0.005012531328320913
0.8769575353059927 -0.015037593984962516
0.8767802574517637 -0.02506265664160412
0.8765143406704206 -0.03508771929824572
0.8761597849619629 -0.04511278195488733
0.8757165903263906 -0.05513784461152893
0.8751847567637041 -0.06516290726817053
0.8745642842739031 -0.07518796992481214
0.8738551728569878 -0.08521303258145374
0.8730574225129579 -0.09523809523809534
0.8721710332418136 -0.10526315789473695
0.871196005043555 -0.11528822055137855
0.8701323379181818 -0.12531328320802015
0.8689800318656943 -0.13533834586466176
0.8677390868860924 -0.14536340852130336
0.8671679197994986 -0.14967000835422012
0.866400684179142 -0.15538847117794496
0.8649659703821271 -0.16541353383458657
0.8634415869727987 -0.17543859649122817
0.861827533951157 -0.18546365914786977
0.8601238113172018 -0.19548872180451138
0.8583304190709331 -0.20551378446115298
0.8571428571428568 -0.21183613796395934
0.8564391748602275 -0.21553884711779459
0.854443234783792 -0.2255639097744362
0.8523565701584277 -0.2355889724310778
0.8501791809841345 -0.2456140350877194
0.8479110672609125 -0.255639097744361
0.8471177944862154 -0.2590105070368235
0.845533591304268 -0.2656641604010026
0.8430548670210324 -0.2756892230576442
0.840484338134714 -0.2857142857142858
0.8378220046453129 -0.2957393483709274
0.837092731829574 -0.29839390142021693
0.8350434705856392 -0.305764411027569
0.8321632394238607 -0.3157894736842106
0.8291900975794444 -0.3258145363408522
0.8270676691729322 -0.33275423407002397
0.8261125374411639 -0.3358395989974938
0.8229150502898899 -0.34586466165413543
0.8196235193988725 -0.35588972431077703
0.8170426065162903 -0.3635320941242006
0.8162280106724551 -0.36591478696741864
0.8127054340504632 -0.37593984962406024
0.809087652654904 -0.38596491228070184
0.807017543859649 -0.3915542060278905
0.805354130518604 -0.39598997493734345
0.8014983371891266 -0.40601503759398505
0.7975461490264122 -0.41604010025062665
0.7969924812030076 -0.41741108724191406
0.7934533265978968 -0.42606516290726826
0.7892558806949213 -0.43609022556390986
0.7869674185463658 -0.4414317042606519
0.7849350941456205 -0.44611528822055146
0.780486101842377 -0.45614035087719307
0.7769423558897239 -0.4639519995641285
0.7759252026169319 -0.46616541353383467
0.7712181302406866 -0.4761904761904763
0.7669172932330826 -0.48515951336675056
0.7664042444167097 -0.4862155388471179
0.7614323003865939 -0.4962406015037595
0.7568922305764412 -0.5052117794486215
0.7563517768780926 -0.5062656641604011
0.7511078979500032 -0.5162907268170427
0.7468671679197995 -0.5242420956236749
0.7457462523251996 -0.5263157894736843
0.7402230889072994 -0.5363408521303259
0.7368421052631575 -0.5423640118815563
0.7345649423875811 -0.5463659147869675
0.7287548428500122 -0.5563909774436091
0.7268170426065161 -0.5596748567848194
0.7227838560075401 -0.5664160401002507
0.7167919799498748 -0.5762553313107329
0.7166772565215856 -0.5764411027568923
0.7103776505184956 -0.5864661654135339
0.7067669172932329 -0.5921148209506819
0.7039294665234515 -0.5964912280701755
0.69731953510149 -0.6065162907268171
0.6967418546365911 -0.6073780763383875
0.6905104176271224 -0.6165413533834587
0.6867167919799497 -0.6220298730697715
0.6835350536975924 -0.6265664160401003
0.6766917293233085 -0.6361687950033814
0.6763859994417732 -0.6365914786967419
0.6690197077078459 -0.6466165413533835
0.6666666666666665 -0.649769616348564
0.6614606154079837 -0.6566416040100251
0.6566416040100247 -0.6629063188273718
0.6537045275911673 -0.6666666666666667
0.6466165413533834 -0.675605992593424
0.645742210092539 -0.6766917293233083
0.6375486492673992 -0.68671679197995
0.6365914786967419 -0.6878709454796411
0.6291178189674429 -0.6967418546365916
0.6265664160401001 -0.6997269960615826
0.6204523405287411 -0.7067669172932332
0.6165413533834583 -0.711206713968019
0.6115406738788964 -0.7167919799498748
0.6065162907268169 -0.7223257797270956
0.6023705096073517 -0.7268170426065164
0.5964912280701755 -0.7330990146599374
0.5929287037672407 -0.736842105263158
0.5864661654135337 -0.743540438935176
0.5832012059326034 -0.7468671679197997
0.5764411027568919 -0.7536633249791148
0.573172979682675 -0.7568922305764412
0.5664160401002505 -0.7634802466693051
0.5628279145666364 -0.7669172932330828
0.5563909774436091 -0.7730031246948541
0.5521487284645179 -0.7769423558897244
0.5463659147869673 -0.782243268427479
0.5411168590993152 -0.786967418546366
0.5363408521303255 -0.7912114146124809
0.5297123432674573 -0.7969924812030076
0.5263157894736841 -0.7999177631578949
0.5179136821343298 -0.8070175438596492
0.5162907268170427 -0.8083720102725949
0.5062656641604009 -0.8165777097063648
0.505686331212647 -0.8170426065162908
0.49624060150375904 -0.8245300751879703
0.4929739970019239 -0.8270676691729324
0.48621553884711766 -0.8322545822387295
0.4797801796157059 -0.837092731829574
0.4761904761904763 -0.8397593686597445
0.46616541353383445 -0.8470514082826114
0.46607216201037704 -0.8471177944862156
0.4561403508771926 -0.8541051157305031
0.45172653856864375 -0.8571428571428572
0.44611528822055124 -0.8609598123215014
0.4367814203340518 -0.8671679197994988
0.43609022556390986 -0.8676223604989485
0.42606516290726804 -0.8740637513323539
0.42107902540233355 -0.8771929824561404
0.4160401002506262 -0.8803194064707225
0.40601503759398483 -0.8863914046479837
0.40461610757663385 -0.887218045112782
0.39598997493734345 -0.892258032722255
0.3872390542431026 -0.8972431077694236
0.3859649122807016 -0.8979608744082428
0.3759398496240598 -0.9034635199108887
0.368820960926224 -0.9072681704260652
0.3659147869674184 -0.9088042909471482
0.35588972431077703 -0.913960037456278
0.3492233330579194 -0.9172932330827068
0.3458646616541352 -0.9189543151356653
0.3358395989974934 -0.9237707039337475
0.3282317098106571 -0.9273182957393484
0.325814536340852 -0.9284333144689682
0.3157894736842106 -0.9329176435712937
0.3057644110275688 -0.9372618373891719
0.30557001478054086 -0.9373433583959901
0.29573934837092697 -0.9414220391404042
0.2857142857142856 -0.9454427291633338
0.2807413451210442 -0.9473684210526316
0.2756892230576442 -0.9493041815063975
0.2656641604010024 -0.9530081783405884
0.25563909774436055 -0.9565749901068461
0.2532465779834199 -0.9573934837092732
0.24561403508771917 -0.9599774175020885
0.2355889724310778 -0.9632355628654972
0.225563909774436 -0.966357952172097
0.2220038733196626 -0.9674185463659148
0.21553884711779414 -0.9693247293491463
0.20551378446115276 -0.9721462160556029
0.19548872180451138 -0.9748333462522285
0.18546365914786958 -0.9773861199390228
0.18522534969903348 -0.9774436090225564
0.17543859649122773 -0.9797804460129917
0.16541353383458635 -0.982041199938622
0.15538847117794496 -0.9841689683392154
0.14536340852130317 -0.9861637512147717
0.13833691371285312 -0.987468671679198
0.1353383458646613 -0.9880199235462394
0.12531328320801993 -0.9897312726260095
0.11528822055137855 -0.9913109794688741
0.10526315789473673 -0.9927590440748335
0.0952380952380949 -0.9940754664438876
0.08521303258145352 -0.9952602465760361
0.07518796992481214 -0.9963133844712793
0.06516290726817031 -0.9972348801296171
0.06187745003534488 -0.9974937343358397
0.055137844611528486 -0.9980194235588974
0.045112781954887105 -0.998671052631579
0.03508771929824572 -0.9991923558897243
0.025062656641603898 -0.9995833333333333
0.015037593984962072 -0.9998439849624061
0.005012531328320691 -0.9999743107769423
-0.005012531328320913 -0.9999743107769423
-0.015037593984962516 -0.9998439849624061
-0.02506265664160412 -0.9995833333333333
-0.03508771929824572 -0.9991923558897243
-0.04511278195488733 -0.998671052631579
-0.05513784461152893 -0.9980194235588972


